Search for charged-lepton flavor violation in $\Upsilon(2S) \to \ell^\mp\tau^\pm$ ($\ell=e,\mu$) decays at Belle

We report a search for the charged-lepton flavor violation in $\Upsilon(2S) \to \ell^\mp\tau^\pm$ ($\ell=e,\mu$) decays using a $25~\fbi$ $\Upsilon(2S)$ sample collected by the Belle detector at the KEKB $e^{+}$$e^-$ asymmetric-energy collider. We find no evidence for a signal and set upper limits on the branching fractions ($\mathcal{B}$) at 90\% confidence level. We obtain the most stringent upper limits: $\mathcal{B}(\Ytomutau) < 0.23 \times 10^{-6}$ and $\mathcal{B}(\Ytoetau) < 1.12 \times 10^{-6}$.

==> ack.txt <==
% Please paste this acknowledgement into your latex file.
%
% 2022.11.09 updated after IB/spokespersons proposal and vote
% 2019.10.06 updated Russia
% 2019.08.25 updated Korea (third attempt), rephrased multi-grant numbering
% 2019.08.12 updated Korea (second attempt)
% 2019.98.08 updated Korea
% 2019.02.01 updated Austria
% 2018.10.23 updated Russia (short only)
% 2018.10.16 updated Spain
% 2018.07.19 updated computing/network, Russia, Australia, Korea, Fudan 
% 2018.01.31 updated Spain 
% 2018.01.08 all acronyms defined as asked from 
% 2017.12.14 updated China, fixed Korea formatting
% 2017.08.31 updated Korea
% 2017.05.25 updated Spain
% 2017.03.17 updated Korea, Czechia
% 2017.01.26 updated SINET5 (short only) 
% 2016.10.15 added China new No., removed MEXT+JSPS (Iijima-san),
% 	     Austria, updated SINET5 and Korean (Long only) 
% 2015.12.17 added China new No., Germany EXC, Taiwan, Spain
% 2015.08.25 updated Korea
% 2015.08.11 removed Australian Department of Industry, Innovation, 
%                    Science and Research (long); DIISR (short)
% 2015.04.27 add CCEPP (China)
% 2014.11.14 spelled out Korea & Spain FA (APS request, Long only)
% 2014.09.30 updated China grant #s (Long only)
% 2014.09.01 delete WCU (both). added three contract No.'s and 
%            delete one contract No.'s in long version
% 2014.07.28 added grant No. P 26794-N20 for Austria
% 2014.03.31 corrected "WCU program of the Ministry <of> Education"
% 2014.02.25 updated Czech contract no. (Long only)
% updated  2014.01.29 added Center for Korean J-PARC Users (Long only)
% updated  2013.11.20 included mods done by APS editor (Long only)
% updated  2013.09.19 new Korean part
% updated  2013.07.31 added two contract No.'s for China (Long only)
%
%***** Acknowledgments *****

%----------- Long version, for most papers ----------- 
This work, based on data collected using the Belle detector, which was
operated until June 2010, was supported by 
the Ministry of Education, Culture, Sports, Science, and
Technology (MEXT) of Japan, the Japan Society for the 
Promotion of Science (JSPS), and the Tau-Lepton Physics 
Research Center of Nagoya University; 
the Australian Research Council including grants
DP210101900, % Urquijo
DP210102831, % Sevior
DE220100462, % Hsu
LE210100098, % Infrastructure
LE230100085; % Infrastructure
Austrian Federal Ministry of Education, Science and Research (FWF) and
FWF Austrian Science Fund No.~P~31361-N36;
National Key R\&D Program of China under Contract No.~2022YFA1601903,
National Natural Science Foundation of China and research grants
No.~11575017,
No.~11761141009, 
No.~11705209, 
No.~11975076, 
No.~12135005, 
No.~12150004, 
No.~12161141008, 
and
No.~12175041, 
and Shandong Provincial Natural Science Foundation Project ZR2022JQ02;
the Czech Science Foundation Grant No. 22-18469S;
Horizon 2020 ERC Advanced Grant No.~884719 and ERC Starting Grant No.~947006 ``InterLeptons'' (European Union);
the Carl Zeiss Foundation, the Deutsche Forschungsgemeinschaft, the
Excellence Cluster Universe, and the VolkswagenStiftung;
the Department of Atomic Energy (Project Identification No. RTI 4002) and the Department of Science and Technology of India; 
the Istituto Nazionale di Fisica Nucleare of Italy; 
National Research Foundation (NRF) of Korea Grant
Nos.~2016R1\-D1A1B\-02012900, 2018R1\-A2B\-3003643,
2018R1\-A6A1A\-06024970, RS\-2022\-00197659,
2019R1\-I1A3A\-01058933, 2021R1\-A6A1A\-03043957,
2021R1\-F1A\-1060423, 2021R1\-F1A\-1064008, 2022R1\-A2C\-1003993;
Radiation Science Research Institute, Foreign Large-size Research Facility Application Supporting project, the Global Science Experimental Data Hub Center of the Korea Institute of Science and Technology Information and KREONET/GLORIAD;
the Polish Ministry of Science and Higher Education and 
the National Science Center;
the Ministry of Science and Higher Education of the Russian Federation, Agreement 14.W03.31.0026, % from 15.02.2018
and the HSE University Basic Research Program, Moscow; % from 15.04.2021
University of Tabuk research grants
S-1440-0321, S-0256-1438, and S-0280-1439 (Saudi Arabia);
the Slovenian Research Agency Grant Nos. J1-9124 and P1-0135;
Ikerbasque, Basque Foundation for Science, Spain;
the Swiss National Science Foundation; 
the Ministry of Education and the Ministry of Science and Technology of Taiwan;
and the United States Department of Energy and the National Science Foundation.
These acknowledgements are not to be interpreted as an endorsement of any
statement made by any of our institutes, funding agencies, governments, or
their representatives.
We thank the KEKB group for the excellent operation of the
accelerator; the KEK cryogenics group for the efficient
operation of the solenoid; and the KEK computer group and the Pacific Northwest National
Laboratory (PNNL) Environmental Molecular Sciences Laboratory (EMSL)
computing group for strong computing support; and the National
Institute of Informatics, and Science Information NETwork 6 (SINET6) for
valuable network support.

%-------- Short version, if necessary ----------------------------
%-------- DO NOT USE! DO NOT USE! DO NOT USE! --------------------
%-------- * * * * * * * * * * * * * * * * * * * * *  -------------
%-------- NOTE! PRL NO LONGER REQUIRES SHORT VERSION -------------
%-------- * * * * * * * * * * * * * * * * * * * * *  -------------
%DONOTUSE!  We thank the KEKB group for excellent operation of the
%DONOTUSE!  accelerator; the KEK cryogenics group for efficient solenoid
%DONOTUSE!  operations; and the KEK computer group, the NII, and 
%DONOTUSE!  PNNL/EMSL for valuable computing and SINET5 network support.  
%DONOTUSE!  We acknowledge support from MEXT, JSPS and Nagoya's TLPRC (Japan);
%DONOTUSE!  ARC (Australia); FWF (Austria); NSFC and CCEPP (China); 
%DONOTUSE!  MSMT, CSF 22-18469S (Czechia);
%DONOTUSE!  ERC Advanced Grant 884719 and Starting Grant 947006 (European Union);
%DONOTUSE!  CZF, DFG, EXC153, and VS (Germany);
%DONOTUSE!  DAE (Project Identification No. RTI 4002) and DST (India); INFN (Italy); 
%DONOTUSE!  MOE, MSIP, NRF, RSRI, FLRFAS project, GSDC of KISTI and KREONET/GLORIAD (Korea);
%DONOTUSE!  MNiSW and NCN (Poland); MSHE, Agreement No. 14.W03.31.0026, and HSE UBRC (Russia);
%DONOTUSE!  University of Tabuk (Saudi Arabia); ARRS Grants J1-9124 and P1-0135 (Slovenia);
%DONOTUSE!  IKERBASQUE (Spain); 
%DONOTUSE!  SNSF (Switzerland); MOE and MOST (Taiwan); and DOE and NSF (USA).


%-- History of updates (for record)
% updated  4/02/13   added Austria
% updated  3/06/13   updated Czech (remove LA10033)
% updated  1/17/13   added Germany
% updated  11/29/12  added Spain
% updated  11/10/12  added NCN for Poland
% updated  9/18/12   modified Korea part in long version
% updated  12/8/11   added PNN/EMSL computing group, punctuation; NSDC->GSDC
% updated  10/28/11  added INFN
% updated  7/14/11   added NSF
% updated  5/17/11   SINET3 -> SINET4
% updated  4/02/10   WCU (Korea) added in short version
% updated  2/15/10   Czech new contract no. added
% updated  1/06/10   Korean section updated, Czech section added
% updated  4/26/09   Korean section updated (add KISTI)
% updated 12/15/08   add Nagoya's TLPRC, 2 Grant-in-Aids (long only)
%                        2 new NNSFC contract no. (long only) 
% updated 11/26/08   Poland: KBN -> MNiSW, Australia: DEST -> DISR
% updated 9/23/08,9/5/08   Koera; new KOSEF grant no. and KRF removed
% updated 2/5/08     Super SINET -> SINET3
% corrected 10/26/07 China missed "Natural" is recovered (Long only)
% updated 9/18/07    China, KIP of CAS removed, new cont. no.
% updated 1/23/07    add RFAE and change MIST -> MES for Russia
% updated 11/22/06   Chinese Academy of Sciencies -> Sciences
% updated 6/23/06
% updated 2/21/06, 1/28/06, 12/25/05
% short version reduced 8/11/05
% updated 7/17/05, 2/17/05

